Breathless: An 8-hour Performance Contrasting Human and Robot Expressiveness

This paper describes the robot technology behind an original performance that pairs a human dancer (Cuan) with an industrial robot arm for an eight-hour dance that unfolds over the timespan of an American workday. To control the robot arm, we combine a range of sinusoidal motions with varying amplitude, frequency and offset at each joint to evoke human motions common in physical labor such as stirring, digging, and stacking. More motions were developed using deep learning techniques for video-based human-pose tracking and extraction. We combine these pre-recorded motions with improvised robot motions created live by putting the robot into teach-mode and triggering force sensing from the robot joints onstage. All motions are combined with commercial and original music using a custom suite of python software with AppleScript, Keynote, and Zoom to facilitate on-stage communication with the dancer. The resulting performance contrasts the expressivity of the human body with the precision of robot machinery. Video, code and data are available on the project website: https://sites.google.com/playing.studio/breathless

==> misc/ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> misc/history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> misc/readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

